The role of supernova convection for the lower mass gap in the isolated binary formation of gravitational wave sources

Understanding astrophysical phenomena involving compact objects requires an insight about the engine behind core-collapse supernovae (SNe) and the fate of the stellar collapse of massive stars. In particular, this insight is crucial in developing an understanding of the origin and formation channels of detected population of BH-BH, BH-NS and NS-NS mergers. To gain this understanding, we must tie our current knowledge of pre-SN stars properties and their potential explosions to the final NS or BH mass distribution. The timescale of convection growth may have a large effect on the strength of SN explosion and therefore also on the mass distribution of stellar remnants. In this study we adopt the new formulas for the relation between the pre-SN star properties and its remnant from Fryer et al. 2022 into StarTrack population synthesis code and check how they impact double compact object (DCO) mergers formed via isolated binary evolution. The new formulas give one ability to test a wide spectrum of assumptions on the convection growth time. In particular, different variants allow for a smooth transition between having a deep lower mass gap and a remnant mass distribution filled by massive NSs and low mass BHs. In this paper we present distribution of masses, mass ratios and the local merger rate densities of DCO mergers for different variants of new remnant mass formulas. We test them together with different approaches to other highly uncertain processes. We find that mass distribution of DCO mergers up to m_1+m_2 < 35 Msun is sensitive to adopted assumption on SN convection growth timescale. Between the two extreme tested variants the probability of compact object formation within the lower mass gap may differ up to 2 orders of magnitude. The mass ratio distribution of DCO mergers is significantly influenced by SN model only for our standard mass transfer stability criteria.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
